Multireference configuration interaction study of the predissociation of C$_{2}$ via its $F\,^1\Pi_u$ state

Photodissociation is one of the main destruction pathways for dicarbon (C$_{2}$) in astronomical environments such as diffuse interstellar clouds, yet the accuracy of modern astrochemical models is limited by a lack of accurate photodissociation cross sections in the vacuum ultraviolet range. C$_{2}$ features a strong predissociative $F\,^1\Pi_u - X\,^1\Sigma_g^+$ electronic transition near 130 nm originally measured in 1969; however, no experimental studies of this transition have been carried out since, and theoretical studies of the $F\,^1\Pi_u$ state are limited. In this work, potential energy curves of excited electronic states of C$_{2}$ are calculated with the aim of describing the predissociative nature of the $F\,^1\Pi_u$ state and providing new ab initio photodissociation cross sections for astrochemical applications. Accurate electronic calculations of 56 singlet, triplet, and quintet states are carried out at the DW-SA-CASSCF/MRCI+Q level of theory with a CAS(8,12) active space and the aug-cc-pV5Z basis set augmented with additional diffuse functions. Photodissociation cross sections arising from the vibronic ground state to the $F\,^1\Pi_u$ state are calculated by a coupled-channel model. The total integrated cross section through the $F\,^1\Pi_u$ $v=0$ and $v=1$ bands is 1.198$\times$10$^{-13} $cm$^2$cm$^{-1}$, giving rise to a photodissociation rate of 5.02$\times$10$^{-10}$ s$^{-1}$ under the standard interstellar radiation field, much larger than the rate in the Leiden photodissociation database. In addition, we report a new $2\,^1\Sigma_u^+$ state that should be detectable via a strong $2\,^1\Sigma_u^+-X\,^1\Sigma_g^+$ band around 116 nm.

==> Table_S2.txt <==
================================================================================
Byte-by-byte Description of file: table S2.txt
--------------------------------------------------------------------------------
  Bytes  Format Units       Label           Explanations
--------------------------------------------------------------------------------
  5- 12  F8.5   0.1nm       R               Internuclear distance
 21- 28  F8.5   2.54175D    1^1\Pi_u        Transition dipole moment from ground X state to 1^1\Pi_u state in ea0
 37- 44  F8.5   2.54175D    2^1\Pi_u        Transition dipole moment from ground X state to 2^1\Pi_u state in ea0
 53- 60  F8.5   2.54175D    3^1\Pi_u        Transition dipole moment from ground X state to 3^1\Pi_u state in ea0
 69- 76  F8.5   2.54175D    4^1\Pi_u        Transition dipole moment from ground X state to 4^1\Pi_u state in ea0
 85- 92  F8.5   2.54175D    5^1\Pi_u        Transition dipole moment from ground X state to 5^1\Pi_u state in ea0
101-108  F8.5   2.54175D    1^1\Sigma_u^+   Transition dipole moment from ground X state to 1^1\Sigma_u^+ state in ea0
117-124  F8.5   2.54175D    2^1\Sigma_u^+   Transition dipole moment from ground X state to 2^1\Sigma_u^+ state in ea0
--------------------------------------------------------------------------------
Cell value nan means either the calculation did not converge or the state was not calculated
Phases are not corrected in this table; signs of TDMs are directly read from Molpro output files
--------------------------------------------------------------------------------
           R        1^1\Pi_u        2^1\Pi_u        3^1\Pi_u        4^1\Pi_u        5^1\Pi_u   1^1\Sigma_u^+   2^1\Sigma_u^+
     0.80000         0.32751        -0.39102         0.69925        -0.33406        -0.01408         0.36594        -0.37411
     0.85000         0.35040        -0.40113        -0.14722         0.35960         0.68665         0.40153        -0.38455
     0.90000         0.36713        -0.42248        -0.17940         0.26914         0.71747         0.45446        -0.40541
     1.04000         0.38613        -0.48537        -0.22113         0.72903        -0.15056         0.59571        -0.54834
     1.06000         0.38533        -0.49581        -0.22702         0.71917        -0.12796         0.60856        -0.59006
     1.07000         0.38469        -0.50101        -0.22946         0.71360        -0.10374         0.61426        -0.61335
     1.08000         0.38387        -0.50616        -0.23183         0.70728        -0.05738         0.61946        -0.63837
     1.09000         0.38288        -0.51130        -0.23412         0.69982         0.01700         0.62417        -0.66515
     1.10000         0.38174        -0.51623        -0.23560         0.69066         0.09092         0.62836        -0.69346
     1.11000         0.38043        -0.52126        -0.23765         0.67848         0.15242         0.63205        -0.72400
     1.12000         0.37897        -0.52625        -0.23956         0.66154         0.20899         0.63524        -0.75646
     1.13000         0.37737        -0.53119        -0.24137         0.63676         0.26968         0.63794        -0.79078
     1.13500         0.37650        -0.53372        -0.24221         0.61995         0.30315         0.63910        -0.80861
     1.14000         0.37561        -0.53615        -0.24306         0.59948         0.33891         0.64015        -0.82695
     1.14500         0.37467        -0.53853        -0.24385         0.57490         0.37642         0.64106        -0.84576
     1.15000         0.37371        -0.54094        -0.24464         0.54548         0.41518         0.64186        -0.86498
     1.15500         0.37270        -0.54333        -0.24541         0.51157         0.45348         0.64253        -0.88462
     1.16000         0.37167        -0.54573        -0.24617         0.47388         0.48990         0.64309        -0.90468
     1.16500         0.37062        -0.54823        -0.24692        -0.43372         0.52309         0.64360        -0.92518
     1.17000         0.36951        -0.55054        -0.24770        -0.39305         0.55133         0.64387        -0.94634
     1.17500         0.36925        -0.55094        -0.26376        -0.19190        -0.01388         0.64407        -0.96742
     1.18000         0.36808        -0.55331        -0.26460        -0.18196        -0.02370         0.64416        -0.98886
     1.18500         0.36687        -0.55565        -0.26544        -0.17277        -0.01450         0.64412        -1.01080
     1.19000         0.36563        -0.55798        -0.26625        -0.16425        -0.00967         0.64398        -1.03270
     1.19500         0.36435        -0.56030        -0.26703        -0.15624        -0.00708         0.64396        -1.05380
     1.20000         0.36304        -0.56261        -0.26780        -0.14888        -0.00588         0.64361        -1.07670
     1.20500         0.36169        -0.56489        -0.26852        -0.14210        -0.00508         0.64315        -1.09890
     1.21000         0.36031        -0.56717        -0.26923        -0.13577        -0.00445         0.64257        -1.12100
     1.21500         0.35890        -0.56943        -0.26990        -0.12989        -0.00393         0.64188        -1.14320
     1.22000         0.35745        -0.57167        -0.27054        -0.12443        -0.00356         0.64109        -1.16540
     1.22500         0.35596        -0.57390        -0.27112        -0.11933        -0.00328         0.64020        -1.18760
     1.23000         0.35445        -0.57612        -0.27168        -0.11463        -0.00307         0.63920        -1.20950
     1.23500         0.35290        -0.57833        -0.27218        -0.11031        -0.00293         0.63809        -1.23130
     1.24000         0.35131        -0.58051        -0.27262        -0.10640        -0.00283         0.63688        -1.25270
     1.24200         0.35067        -0.58138        -0.27277        -0.10496        -0.00281         0.63637        -1.26120
     1.24400         0.35002        -0.58225        -0.27291        -0.10360        -0.00279         0.63584        -1.26970
     1.24500         0.34969        -0.58268        -0.27297        -0.10295        -0.00279         0.63557        -1.27390
     1.25000         0.34804        -0.58484        -0.27321        -0.10006        -0.00279         0.63416        -1.29460
     1.25500         0.34636        -0.58697        -0.27333        -0.09786        -0.00289         0.63266        -1.31470
     1.26000         0.34464        -0.58909        -0.27312        -0.09670        -0.00300         0.63104        -1.33440
     1.26500         0.34288        -0.59121        -0.27245        -0.09716        -0.00311         0.62934        -1.35350
     1.27000         0.34108        -0.59331        -0.27081        -0.10061        -0.00326         0.62753        -1.37180
     1.27500         0.33925        -0.59541        -0.26655        -0.11068        -0.00349         0.62562        -1.38930
     1.28000         0.33738        -0.59749        -0.25166        -0.14082        -0.00374         0.62361        -1.40570
     1.28500         0.33548        -0.59952        -0.16676        -0.23500        -0.00404         0.62152        -1.42080
     1.29000         0.33353        -0.60155         0.03721        -0.28548        -0.00438         0.61935        -1.43420
     1.29500         0.33155        -0.60351        -0.00063        -0.28765        -0.00480         0.61711        -1.44570
     1.30000         0.32953        -0.60543        -0.01302        -0.28715        -0.00528         0.61479        -1.45450
     1.30500         0.32747        -0.60729        -0.01768        -0.28674        -0.00585         0.61239        -1.45990
     1.31000         0.32536        -0.60912        -0.01912        -0.28654        -0.00654         0.60990        -1.46060
     1.31500         0.32322        -0.61090        -0.01896        -0.28650        -0.00736         0.60730        -1.45610
     1.31700         0.32235        -0.61159        -0.01862        -0.28647        -0.00774         0.60621        -1.45230
     1.31900         0.32148        -0.61234        -0.01822        -0.28696        -0.00821         0.60489        -1.44720
     1.32000         0.32104        -0.61267        -0.01793        -0.28684        -0.00843         0.60433        -1.44400
     1.32500         0.31882        -0.61442        -0.01614        -0.28634        -0.00960         0.60155        -1.42200
     1.33000         0.31654        -0.61618        -0.01394        -0.28608        -0.01103         0.59873        -1.38790
     1.33500         0.31422        -0.61783        -0.01147        -0.28563        -0.01282         0.59588        -1.34070
     1.34000         0.31185        -0.61956        -0.00874        -0.28547        -0.01517         0.59292        -1.28040
     1.34500         0.30944        -0.62115        -0.00586        -0.27880        -0.01834         0.58991        -1.20930
     1.35000         0.30697        -0.62283        -0.00276        -0.28486        -0.02287         0.58681        -1.13270
     1.35500         0.30445        -0.62446         0.00050        -0.28421        -0.02995         0.58365        -1.05550
     1.36000         0.30187        -0.62607         0.00392        -0.28259        -0.04255         0.58043        -0.98159
     1.36500         0.29924        -0.62763         0.00750        -0.27687        -0.07080         0.57715        -0.91377
     1.37000         0.29655        -0.62914         0.01124        -0.23752        -0.15894         0.57380        -0.85480
     1.37500         0.29379        -0.63061         0.01517         0.10729        -0.26493         0.57039        -0.80313
     1.38000         0.29097        -0.63203         0.01929         0.05306        -0.28089         0.56691        -0.75896
     1.38500         0.28809        -0.63340         0.02363         0.03320        -0.28395         0.56337        -0.72120
     1.39000         0.28514        -0.63474         0.02823         0.02306        -0.28496         0.55975        -0.68897
     1.39500         0.28211        -0.63601         0.03312         0.01672        -0.28536         0.55605        -0.66144
     1.40000         0.27901        -0.63717         0.03835         0.01220        -0.28538         0.55231        -0.63776
     1.40500         0.27582        -0.63822         0.04396         0.00863        -0.28501         0.54851        -0.61786
     1.41000         0.27256        -0.63912         0.05001         0.00563        -0.28416         0.54467        -0.60100
     1.41500         0.26921        -0.63988         0.05662         0.00293        -0.28281         0.54077        -0.58662
     1.42000         0.26576        -0.64036         0.06384         0.00038        -0.28139         0.53680        -0.57446
     1.42500         0.26223        -0.64077         0.07190        -0.00213        -0.27919         0.53278        -0.56444
     1.43000         0.25859        -0.64092         0.08095        -0.00465        -0.27655         0.52868        -0.55614
     1.43500         0.25485        -0.64077         0.09129        -0.00728        -0.27342         0.52444        -0.54931
     1.44000         0.25099        -0.64012         0.10316        -0.01006        -0.27050         0.52016        -0.54367
     1.44500         0.24701        -0.63885         0.11707        -0.01298        -0.26739         0.51584        -0.53951
     1.45000         0.24291        -0.63666         0.13372        -0.01615        -0.26360         0.51144        -0.53646
     1.45500         0.23867        -0.63303         0.15411        -0.01958        -0.25943         0.50696        -0.53424
     1.46000         0.23431        -0.62716         0.17976        -0.02335        -0.25453         0.50239        -0.53311
     1.46250         0.23207        -0.62296         0.19521        -0.02536        -0.25158         0.50007        -0.53287
     1.46500         0.22980        -0.61755         0.21288        -0.02749        -0.24850         0.49772        -0.53283
     1.46750         0.22748        -0.61056         0.23311        -0.02969        -0.24481         0.49536        -0.53303
     1.47000         0.22513        -0.60146         0.25655        -0.03204        -0.24100         0.49296        -0.53338
     1.47250         0.22274        -0.58953         0.28360        -0.03451        -0.23659         0.49054        -0.53392
     1.47500         0.22031        -0.57387         0.31467        -0.03711        -0.23165         0.48809        -0.53462
     1.47750         0.21783        -0.55306         0.35005        -0.03989        -0.22618         0.48562        -0.53544
     1.48000         0.21533        -0.52719        -0.38859        -0.04273        -0.21997         0.48310        -0.53655
     1.48250         0.21278        -0.49464        -0.42954        -0.04576        -0.21289         0.48056        -0.53776
     1.48500         0.21017        -0.45571        -0.47056        -0.04900        -0.20447         0.47800        -0.53908
     1.48750         0.20753        -0.41314        -0.50844        -0.05237        -0.19482         0.47541        -0.54060
     1.49000         0.20484        -0.36921        -0.54121        -0.05593        -0.18363         0.47278        -0.54227
     1.49500         0.19933        -0.28746        -0.58843        -0.06362        -0.15533         0.46741        -0.54589
     1.50000         0.19363        -0.22202        -0.61582        -0.07211        -0.11668         0.46191        -0.55020
     1.50500         0.18773        -0.17275        -0.63066        -0.08145        -0.06646         0.45626        -0.55502
     1.51000         0.18164        -0.13572        -0.63854        -0.09175        -0.00651         0.45049        -0.56029
     1.51500         0.17533        -0.10714        -0.64245        -0.10295         0.05264         0.44452        -0.56600
     1.52000         0.16880        -0.08442        -0.64385        -0.11521         0.10425         0.43830        -0.57213
     1.52500         0.16207        -0.06591        -0.64346        -0.12821         0.14414         0.43196        -0.57858
     1.53000         0.15510        -0.05024        -0.64186        -0.14211         0.17461         0.42527        -0.58531
     1.53500         0.14796        -0.03690        -0.63910        -0.15656         0.19736         0.41849        -0.59217
     1.54000         0.14060        -0.02528        -0.63529        -0.17127         0.21530         0.41152        -0.59946
     1.54500         0.13309        -0.01487        -0.63081        -0.18628         0.22978         0.40421        -0.60690
     1.55000         0.12542        -0.00574        -0.62565        -0.20114         0.24222         0.39672        -0.61391
     1.55500         0.11753         0.00315         0.61980        -0.21528         0.25265         0.38910        -0.62152
     1.56000         0.10948         0.01085         0.61360        -0.22847         0.26208         0.38123        -0.62915
     1.56250         0.10540         0.01451         0.61041        -0.23463         0.26639         0.37722        -0.63294
     1.56500         0.10130         0.01805         0.60719        -0.24056         0.27076         0.37315        -0.63671
     1.56750         0.09716         0.02147         0.60395        -0.24610         0.27497         0.36902        -0.64044
     1.57000         0.09301         0.02478         0.60073        -0.25125         0.27907         0.36482        -0.64413
     1.57250         0.08883         0.02798         0.59754        -0.25596         0.28309         0.36056        -0.64779
     1.57500         0.08463         0.03107         0.59438        -0.26031         0.28703         0.35624        -0.65137
     1.57750         0.08041         0.03408         0.59131        -0.26425         0.29089         0.35186        -0.65489
     1.58000         0.08048         0.03852         0.59456        -0.26182         0.29705         0.34739        -0.65826
     1.58250         0.07208         0.03990         0.58566        -0.27046         0.29854         0.34293        -0.66172
     1.58500         0.06775         0.04262         0.58272        -0.27310         0.30223         0.33839        -0.66499
     1.58750         0.06353         0.04530         0.58010        -0.27506         0.30598         0.33378        -0.66818
     1.59000         0.05932         0.04790         0.57759        -0.27655         0.30975         0.32913        -0.67126
     1.59500         0.05092         0.05287         0.57297        -0.27787         0.31740         0.31967        -0.67708
     1.60000         0.04262        -0.05754         0.56889        -0.27684         0.32531         0.31002        -0.68239
     1.60500         0.03451        -0.06199         0.56556        -0.27278         0.33408         0.30035        -0.68633
     1.61000         0.02647        -0.06607         0.56269        -0.26518         0.34400         0.29039        -0.69045
     1.61500         0.01863        -0.06984         0.56040        -0.25204         0.35619         0.28028        -0.69398
     1.62000         0.01093        -0.07336         0.55867        -0.22744         0.37335         0.26995        -0.69713
     1.62500         0.00353         0.07601         0.55747        -0.18103         0.39781         0.25949        -0.69955
     1.63000        -0.00364         0.06365         0.55649        -0.09318         0.42588         0.24908        -0.70135
     1.64000        -0.01734        -0.08404         0.55724         0.17644        -0.39272         0.22788        -0.70205
     1.65000         0.02996         0.08889        -0.55963        -0.23342         0.35105        -0.20614         0.70205
     1.66000         0.04145         0.09229        -0.56458        -0.24133         0.32960        -0.18382         0.70010
     1.67000         0.05180         0.09464        -0.57260        -0.22980         0.31583        -0.16094         0.69632
     1.68000         0.06105         0.09614        -0.58478        -0.20099         0.30529        -0.13727         0.69088
     1.69000         0.06928         0.09700        -0.60217        -0.14355         0.29619        -0.11247         0.68396
     1.70000         0.07655         0.09736        -0.61879        -0.02625         0.28763        -0.08616         0.67565
     1.72500         0.09102         0.09666        -0.49416        -0.37253         0.26260        -0.01009         0.64829
     1.75000         0.10120         0.09452        -0.40986        -0.46095         0.21949         0.08962         0.60675
     1.77500         0.10809         0.09172        -0.37281        -0.48846         0.17131         0.21418        -0.53482
     1.80000         0.11233         0.08862        -0.34908        -0.50104         0.13564         0.32154        -0.43348
     1.82500         0.11461         0.08550        -0.32963        -0.50897         0.10860         0.37356        -0.33748
     1.85000         0.11517         0.08253        -0.31174        -0.51443         0.08771         0.38316        -0.26431
     1.87500         0.11478         0.07976        -0.29506        -0.51952         0.06862         0.37323        -0.21096
     1.90000         0.11502         0.07722        -0.28143        -0.52123         0.03270         0.35471        -0.16949
     1.92500         0.11303         0.07474        -0.26500        -0.52554         0.01930         0.33420        -0.13599
     1.95000         0.11044         0.07247        -0.24890        -0.52821         0.00772         0.31145        -0.10711
     1.97500         0.10742         0.07033        -0.23299        -0.53057        -0.00179         0.28808        -0.08105
     2.00000         0.10404         0.06837        -0.21745        -0.53279        -0.00807         0.26518        -0.05705
     2.02500         0.10041         0.06650        -0.20214        -0.53541        -0.00680         0.24283        -0.03435
     2.05000         0.09658         0.06467        -0.18701        -0.53973        -0.01676         0.22107        -0.01254
     2.07500         0.09256         0.06293        -0.17198        -0.54998        -0.05338         0.19993         0.00869
     2.10000         0.08837         0.06140        -0.15741        -0.54593         0.12156         0.17940         0.02961
     2.12500         0.08414         0.05990        -0.14335        -0.36871        -0.41898         0.15972         0.05047
     2.15000         0.07988         0.05834        -0.12986        -0.28056        -0.47865         0.14107         0.07138
     2.17500         0.07564         0.05673        -0.11694        -0.24173        -0.49500         0.12295         0.09239
     2.20000         0.07144         0.05508        -0.10471        -0.21781        -0.50155         0.10633         0.11383
     2.25000         0.06328         0.05162        -0.08231        -0.18574        -0.50539         0.07598         0.15841
     2.30000         0.05558         0.04793        -0.06272        -0.16224        -0.50449         0.04890         0.20591
     2.35000         0.04845         0.04404        -0.04609        -0.14278        -0.50171         0.02634         0.25679
     2.40000         0.04198         0.04004        -0.03231        -0.12582        -0.49725         0.00778         0.31273
     2.45000         0.03623         0.03594        -0.02102        -0.11075        -0.49254        -0.00754         0.37404
     2.50000         0.03118         0.03186        -0.01195        -0.09732        -0.48758        -0.01974         0.44281
     2.55000         0.02680         0.02788        -0.00479        -0.08537        -0.48227        -0.02908         0.52192
     2.60000         0.02304         0.02409        -0.00076        -0.07476        -0.47645        -0.03570         0.61993
     2.65000         0.02009         0.02061        -0.00501        -0.06542        -0.46942        -0.04002         0.74772
     2.70000         0.01737         0.01733        -0.00815        -0.05719        -0.46078             nan             nan
     2.75000         0.01508         0.01435        -0.01042        -0.04998        -0.44996             nan             nan
     2.80000         0.01317         0.01170        -0.01197        -0.04370        -0.43795             nan             nan
     2.85000         0.01156         0.00936        -0.01297        -0.03824        -0.42786             nan             nan
     2.90000         0.01023         0.00733        -0.01352        -0.03349        -0.42195             nan             nan
     2.95000         0.00913         0.00558        -0.01373        -0.02936        -0.42150             nan             nan
     3.00000         0.00822         0.00409        -0.01367        -0.02578        -0.42585        -0.03033             nan
     3.05000         0.00746         0.00285        -0.01340        -0.02267        -0.43162        -0.02774             nan
     3.10000         0.00682         0.00181        -0.01298        -0.01995        -0.43591        -0.02514             nan
     3.15000         0.00630         0.00097        -0.01243        -0.01758        -0.43729        -0.02261             nan
     3.20000         0.00587         0.00028        -0.01182        -0.01552        -0.43592        -0.02021             nan
     3.30000         0.00529        -0.00055        -0.00978        -0.01074             nan        -0.01590             nan
     3.40000         0.00478        -0.00111        -0.00850        -0.00835             nan        -0.01231             nan
     3.50000         0.00443        -0.00141        -0.00726        -0.00652             nan        -0.00943             nan
     3.60000         0.00411        -0.00148         0.00448        -0.00514             nan        -0.00713             nan
     3.70000         0.00390        -0.00143        -0.00518        -0.00404             nan        -0.00533             nan
     3.80000         0.00371        -0.00130        -0.00432        -0.00319             nan        -0.00394             nan
     3.90000         0.00354        -0.00111        -0.00358        -0.00252             nan        -0.00288             nan
     4.00000         0.00337        -0.00088        -0.00295        -0.00200             nan        -0.00209             nan
     4.10000         0.00321        -0.00061        -0.00246        -0.00158             nan        -0.00149             nan
     4.20000         0.00305        -0.00025        -0.00204        -0.00126             nan        -0.00103             nan
     4.30000         0.00291         0.00024         0.00165        -0.00099             nan        -0.00071             nan
     4.40000         0.00276        -0.00061         0.00120        -0.00078             nan        -0.00048             nan
     4.50000         0.00262        -0.00066         0.00086        -0.00062             nan        -0.00030             nan
     4.60000         0.00247        -0.00058         0.00064        -0.00049             nan        -0.00018             nan
     4.70000         0.00234        -0.00049         0.00050        -0.00038             nan        -0.00009             nan
     4.80000         0.00220        -0.00039         0.00039        -0.00030             nan        -0.00003             nan
     4.90000         0.00207        -0.00032         0.00031        -0.00024             nan         0.00001             nan
     5.00000         0.00195        -0.00025         0.00024        -0.00019             nan         0.00003             nan
     5.25000         0.00167        -0.00014         0.00014        -0.00010             nan         0.00006             nan
     5.50000         0.00143        -0.00008         0.00008        -0.00005             nan         0.00006             nan
     5.75000         0.00123        -0.00004         0.00005        -0.00003             nan         0.00005             nan
     6.00000         0.00106        -0.00002         0.00003        -0.00001             nan         0.00004             nan
     6.25000         0.00091        -0.00001         0.00002        -0.00000             nan         0.00003             nan
     6.50000         0.00079        -0.00001         0.00001        -0.00000             nan         0.00002             nan
     6.75000        -0.00069         0.00000        -0.00001        -0.00000             nan        -0.00002             nan
     7.00000         0.00060         0.00000        -0.00001        -0.00000             nan        -0.00001             nan
     7.25000         0.00053         0.00000        -0.00000        -0.00000             nan        -0.00001             nan
     7.50000         0.00046        -0.00000        -0.00000        -0.00000             nan        -0.00001             nan
     7.75000             nan             nan             nan             nan             nan        -0.00001             nan
     8.00000             nan             nan             nan             nan             nan        -0.00000             nan
     8.50000         0.00008        -0.00000        -0.00000        -0.00000             nan        -0.00000             nan
     9.00000         0.00004        -0.00000        -0.00000        -0.00000             nan        -0.00000             nan
     9.50000         0.00002        -0.00000         0.00000        -0.00000             nan        -0.00000             nan
    10.00000         0.00001         0.00000         0.00000         0.00000             nan        -0.00000             nan
    10.50000         0.00000         0.00000         0.00000         0.00000             nan        -0.00000             nan
    11.00000        -0.00000         0.00000         0.00000         0.00000             nan        -0.00000             nan
    11.50000        -0.00001         0.00000         0.00000         0.00000             nan         0.00000             nan
    12.00000        -0.00001         0.00000         0.00000         0.00000             nan        -0.00000             nan
    12.50000        -0.00001         0.00000         0.00000         0.00000             nan         0.00000             nan
    13.00000         0.00007         0.00000        -0.00000        -0.00000             nan         0.00000             nan
    14.00000         0.00003         0.00000        -0.00000        -0.00000             nan         0.00000             nan
    15.00000        -0.00000         0.00000         0.00000        -0.00000             nan         0.00000             nan
    16.00000         0.00003        -0.00000        -0.00000        -0.00000             nan         0.00000             nan
    17.00000         0.00003        -0.00000        -0.00000        -0.00000             nan         0.00000             nan
    18.00000         0.00002        -0.00000        -0.00000        -0.00000             nan         0.00000             nan
    19.00000         0.00002        -0.00000        -0.00000        -0.00000             nan         0.00000             nan
    20.00000         0.00001        -0.00000        -0.00000        -0.00000             nan         0.00000             nan


==> Table_S3.txt <==
================================================================================
Byte-by-byte Description of file: table S3.txt
--------------------------------------------------------------------------------
  Bytes  Format Units       Label           Explanations
--------------------------------------------------------------------------------
  5- 12  F8.5   0.1nm       R               Internuclear distance
 21- 28  F8.5   2.54175D    1^1\Sigma_g^+   Transition dipole moment from F^1\Pi_u state to 1^1\Sigma_g^+ state in ea0
 37- 44  F8.5   2.54175D    2^1\Sigma_g^+   Transition dipole moment from F^1\Pi_u state to 2^1\Sigma_g^+ state in ea0
 53- 60  F8.5   2.54175D    3^1\Sigma_g^+   Transition dipole moment from F^1\Pi_u state to 3^1\Sigma_g^+ state in ea0
 69- 76  F8.5   2.54175D    1^1\Pi_g        Transition dipole moment from F^1\Pi_u state to 1^1\Pi_g state in ea0
 85- 92  F8.5   2.54175D    2^1\Pi_g        Transition dipole moment from F^1\Pi_u state to 2^1\Pi_g state in ea0
101-108  F8.5   2.54175D    3^1\Pi_g        Transition dipole moment from F^1\Pi_u state to 3^1\Pi_g state in ea0
117-124  F8.5   2.54175D    1^1\Delta_g     Transition dipole moment from F^1\Pi_u state to 1^1\Delta_g state in ea0
--------------------------------------------------------------------------------
Cell value nan means either the calculation did not converge or the state was not calculated
Phases are not corrected in this table; signs of TDMs are directly read from Molpro output files
--------------------------------------------------------------------------------
           R   1^1\Sigma_g^+   2^1\Sigma_g^+   3^1\Sigma_g^+        1^1\Pi_g        2^1\Pi_g        3^1\Pi_g     1^1\Delta_g
     0.80000        -0.39102         0.04870         0.04526         0.12940         0.46903         0.13461        -0.04588
     0.85000        -0.40113         0.04378         0.08464         0.11310         0.43466         0.32444        -0.04836
     0.90000        -0.42248         0.03701         0.09101         0.10082         0.43111        -0.22747        -0.04757
     1.04000        -0.48537         0.00502         0.09747         0.07921         0.42596         0.56263        -0.04701
     1.06000        -0.49581        -0.00089         0.09749         0.07863         0.43107         0.32243        -0.04668
     1.07000        -0.50101         0.00098         0.09741         0.07857         0.44057         0.23937        -0.04631
     1.08000        -0.50616         0.00267         0.09720         0.07854         0.47579        -0.04355        -0.04591
     1.09000        -0.51130         0.00420         0.09692         0.07862         0.26703         0.37625        -0.04545
     1.10000        -0.51623         0.00556         0.09658         0.07868         0.21856         0.39137        -0.04496
     1.11000        -0.52126         0.00673         0.09623         0.07883         0.19279         0.39268        -0.04446
     1.12000        -0.52625         0.00773         0.09581         0.07921         0.17506         0.38865        -0.04391
     1.13000        -0.53119         0.00862         0.09534         0.07965         0.16191         0.38047        -0.04364
     1.13500        -0.53372         0.00905         0.09508         0.07992         0.15650         0.37392        -0.04333
     1.14000        -0.53615         0.00939         0.09481         0.08021         0.15172         0.36388        -0.04301
     1.14500        -0.53853         0.00966         0.09459         0.08048         0.14746         0.34515        -0.04267
     1.15000        -0.54094         0.00990         0.09429         0.08096         0.14352         0.25649        -0.04232
     1.15500        -0.54333         0.01014         0.09398         0.08137         0.14000         0.11898        -0.04198
     1.16000        -0.54573         0.01033         0.09364         0.08170         0.13693         0.05900        -0.04161
     1.16500        -0.54823         0.01066         0.09301         0.08207         0.13420         0.02560        -0.04123
     1.17000        -0.55054         0.01075         0.09270         0.08249         0.13169         0.00507        -0.04157
     1.17500        -0.55094         0.01028         0.09317         0.08231         0.12962        -0.00786        -0.04120
     1.18000        -0.55331         0.01039         0.09279         0.08276         0.12759        -0.01573        -0.04079
     1.18500        -0.55565         0.01044         0.09238         0.08325         0.12578        -0.02081        -0.04036
     1.19000        -0.55798         0.01046         0.09196         0.08374         0.12413        -0.02406        -0.03992
     1.19500        -0.56030         0.01046         0.09151         0.08426         0.12264        -0.02610        -0.03946
     1.20000        -0.56261         0.01042         0.09104         0.08480         0.12131        -0.02735        -0.03902
     1.20500        -0.56489         0.01035         0.09055         0.08535         0.12009        -0.02800        -0.03854
     1.21000        -0.56717         0.01026         0.09004         0.08595         0.11902        -0.02832        -0.03803
     1.21500        -0.56943         0.01014         0.08950         0.08659         0.11809        -0.02845        -0.03752
     1.22000        -0.57167         0.00999         0.08893         0.08724         0.11724        -0.02831        -0.03698
     1.22500        -0.57390         0.00982         0.08834         0.08792         0.11649        -0.02804        -0.03642
     1.23000        -0.57612         0.00962         0.08773         0.08863         0.11584        -0.02768        -0.03584
     1.23500        -0.57833         0.00940         0.08709         0.08938         0.11527        -0.02726        -0.03524
     1.24000        -0.58051         0.00914         0.08642         0.09015         0.11477        -0.02680        -0.03500
     1.24200        -0.58138         0.00904         0.08614         0.09047         0.11459        -0.02660        -0.03475
     1.24400        -0.58225         0.00892         0.08586         0.09080         0.11443        -0.02641        -0.03462
     1.24500        -0.58268         0.00887         0.08572         0.09097         0.11435        -0.02630        -0.03398
     1.25000        -0.58484         0.00857         0.08499         0.09183         0.11401        -0.02589        -0.03334
     1.25500        -0.58697         0.00822         0.08422         0.09269         0.11371        -0.02538        -0.03265
     1.26000        -0.58909         0.00788         0.08343         0.09367         0.11348        -0.02485        -0.03195
     1.26500        -0.59121         0.00750         0.08260         0.09458         0.11326        -0.02428        -0.03121
     1.27000        -0.59331         0.00710         0.08174         0.09558         0.11312        -0.02373        -0.03044
     1.27500        -0.59541         0.00668         0.08084         0.09660         0.11297        -0.02317        -0.02962
     1.28000        -0.59749         0.00621         0.07991         0.09765         0.11284        -0.02254        -0.02877
     1.28500        -0.59952         0.00574         0.07893         0.09867         0.11262        -0.02175        -0.02792
     1.29000        -0.60155         0.00526         0.07788         0.09982         0.11259        -0.02121        -0.02703
     1.29500        -0.60351         0.00473         0.07676         0.10108         0.11272        -0.02074        -0.02610
     1.30000        -0.60543         0.00419         0.07555         0.10256         0.11303        -0.02053        -0.02514
     1.30500        -0.60729         0.00362         0.07427         0.10394         0.11320        -0.02015        -0.02413
     1.31000        -0.60912         0.00303         0.07298         0.10537         0.11336        -0.01969        -0.02308
     1.31500        -0.61090         0.00242         0.07168         0.10685         0.11352        -0.01917        -0.02265
     1.31700        -0.61159         0.00217         0.07116         0.10744         0.11358        -0.01901        -0.02221
     1.31900        -0.61234         0.00191         0.07066         0.10808         0.11360        -0.01880        -0.02199
     1.32000        -0.61267         0.00178         0.07040         0.10840         0.11363        -0.01870        -0.02086
     1.32500        -0.61442         0.00111         0.06909         0.11002         0.11382        -0.01820        -0.01967
     1.33000        -0.61618         0.00044         0.06778         0.11174         0.11396        -0.01769        -0.01843
     1.33500        -0.61783        -0.00026         0.06643         0.11348         0.11418        -0.01718        -0.01714
     1.34000        -0.61956        -0.00098         0.06508         0.11535         0.11445        -0.01667        -0.01575
     1.34500        -0.62115        -0.00172         0.06370         0.11727         0.11470        -0.01613        -0.01436
     1.35000        -0.62283        -0.00248         0.06231         0.11934         0.11497        -0.01561        -0.01288
     1.35500        -0.62446        -0.00326         0.06090         0.12151         0.11526        -0.01507        -0.01135
     1.36000        -0.62607        -0.00406         0.05948         0.12379         0.11557        -0.01450        -0.00975
     1.36500        -0.62763        -0.00487         0.05805         0.12620         0.11588        -0.01393        -0.00808
     1.37000        -0.62914        -0.00571         0.05660         0.12874         0.11619        -0.01333        -0.00633
     1.37500        -0.63061        -0.00656         0.05515         0.13145         0.11653        -0.01271        -0.00451
     1.38000        -0.63203        -0.00740         0.05369         0.13432         0.11684        -0.01207        -0.00260
     1.38500        -0.63340        -0.00826         0.05223         0.13736         0.11719        -0.01140        -0.00060
     1.39000        -0.63474        -0.00912         0.05065         0.14061         0.11756        -0.01069         0.00147
     1.39500        -0.63601        -0.00998         0.04921         0.14409         0.11795        -0.00995         0.00364
     1.40000        -0.63717        -0.01082         0.04779         0.14774         0.11839        -0.00917         0.00589
     1.40500        -0.63822        -0.01168         0.04639         0.15176         0.11887        -0.00833         0.00820
     1.41000        -0.63912        -0.01249         0.04501         0.15614         0.11941        -0.00743         0.01060
     1.41500        -0.63988        -0.01326         0.04368         0.16086         0.12009        -0.00646         0.01307
     1.42000        -0.64036        -0.01398         0.04240         0.16600         0.12082        -0.00542         0.01558
     1.42500        -0.64077        -0.01465         0.04123         0.17171         0.12174        -0.00428         0.01810
     1.43000        -0.64092        -0.01523         0.04013         0.17808         0.12288        -0.00303         0.02059
     1.43500        -0.64077        -0.01573         0.03916         0.18527        -0.12431        -0.00163         0.02293
     1.44000        -0.64012        -0.01620         0.03840         0.19329        -0.12606         0.00000         0.02514
     1.44500        -0.63885        -0.01642         0.03785         0.20273        -0.12836         0.00178         0.02699
     1.45000        -0.63666        -0.01641         0.03763         0.21389        -0.13134         0.00381         0.02819
     1.45500        -0.63303        -0.01619         0.03784         0.22728        -0.13507         0.00622         0.02832
     1.46000        -0.62716        -0.01564         0.03866         0.24377        -0.13497         0.00911         0.02778
     1.46250        -0.62296        -0.01522         0.03939         0.25354         0.13541         0.01083         0.02666
     1.46500        -0.61755        -0.01466         0.04037         0.26453        -0.14708         0.01268         0.02482
     1.46750        -0.61056        -0.01398         0.04164         0.27696        -0.15213         0.01478         0.02205
     1.47000        -0.60146        -0.01311         0.04327         0.29110        -0.15741         0.01715         0.01810
     1.47250        -0.58953        -0.01202         0.04531         0.30709        -0.16326         0.01981         0.01271
     1.47500        -0.57387        -0.01074         0.04779         0.32494        -0.16969         0.02281         0.00554
     1.47750        -0.55306        -0.00923         0.05074         0.34461        -0.17663         0.02616        -0.00325
     1.48000        -0.52719        -0.00755         0.05394         0.36492        -0.18331         0.02974        -0.01386
     1.48250        -0.49464        -0.00571         0.05729         0.38517        -0.18936         0.03348        -0.02585
     1.48500        -0.45571        -0.00383         0.06058         0.40380        -0.19389         0.03717        -0.03815
     1.48750        -0.41314        -0.00209         0.06333         0.41873        -0.19592         0.04051        -0.05000
     1.49000        -0.36921        -0.00061         0.06536         0.42913        -0.19516         0.04335        -0.06990
     1.49500        -0.28746         0.00127         0.06699         0.43651        -0.18613         0.04726        -0.08379
     1.50000        -0.22202         0.00179         0.06604         0.43094        -0.17061         0.04920        -0.09287
     1.50500        -0.17275         0.00136         0.06355         0.41830        -0.15225         0.04988        -0.09870
     1.51000        -0.13572         0.00035         0.06021         0.40197        -0.13305         0.04976        -0.10241
     1.51500        -0.10714        -0.00100         0.05637         0.38345        -0.11395         0.04911        -0.10470
     1.52000        -0.08442        -0.00251         0.05222         0.36352        -0.09536         0.04804        -0.10595
     1.52500        -0.06591        -0.00409         0.04787         0.34247        -0.07748         0.04658        -0.10645
     1.53000        -0.05024        -0.00570         0.04334         0.32030        -0.06034         0.04472        -0.10610
     1.53500        -0.03690        -0.00727         0.03872         0.29739        -0.04410         0.04243        -0.10478
     1.54000        -0.02528        -0.00877         0.03402         0.27386        -0.02878         0.03971        -0.10084
     1.54500        -0.01487        -0.01019         0.02920         0.24945        -0.01438         0.03644        -0.06222
     1.55000        -0.00574        -0.01112         0.02408         0.22276        -0.00100         0.03250        -0.12511
     1.55500         0.00315        -0.01279         0.01960         0.19941         0.01133         0.02761        -0.11551
     1.56000         0.01085        -0.01369         0.01470         0.17395         0.02252         0.02201        -0.11342
     1.56250         0.01451        -0.01409         0.01225         0.16113         0.02765         0.01877        -0.11196
     1.56500         0.01805        -0.01446         0.00982         0.14817         0.03243         0.01523        -0.11082
     1.56750         0.02147        -0.01479         0.00737         0.13513         0.03682         0.01137        -0.10987
     1.57000         0.02478        -0.01508         0.00492         0.12203         0.04079         0.00720        -0.10903
     1.57250         0.02798        -0.01533         0.00246         0.10889         0.04430         0.00272        -0.10827
     1.57500         0.03107        -0.01550        -0.00000         0.09569         0.04731        -0.00203        -0.10758
     1.57750         0.03408        -0.01565        -0.00245         0.08246         0.04979        -0.00702        -0.10694
     1.58000         0.03852        -0.01576        -0.00491         0.06922         0.05171        -0.01217        -0.10634
     1.58250         0.03990        -0.01582        -0.00738         0.05597         0.05308        -0.01741        -0.10578
     1.58500         0.04262        -0.01585        -0.00984         0.04273         0.05392        -0.02265        -0.10527
     1.58750         0.04530        -0.01582        -0.01229         0.02951         0.05427         0.02780        -0.10483
     1.59000         0.04790        -0.01574        -0.01475         0.01633         0.05418         0.03279        -0.10408
     1.59500         0.05287        -0.01548        -0.01969        -0.01002         0.05291         0.04205         0.10370
     1.60000        -0.05754         0.01506         0.02465         0.03609        -0.05060        -0.05015         0.10427
     1.60500        -0.06199         0.01450         0.02972         0.06211        -0.04759        -0.05705         0.10565
     1.61000        -0.06607         0.01375         0.03484         0.08757        -0.04425        -0.06272         0.10920
     1.61500        -0.06984         0.01287         0.04008         0.11254        -0.04067        -0.06731         0.11796
     1.62000        -0.07336         0.01195         0.04553         0.13706        -0.03689        -0.07087        -0.14328
     1.62500         0.07601        -0.01090        -0.05078        -0.15931         0.03276         0.07305        -0.28388
     1.63000         0.06365        -0.00866        -0.04414        -0.14313         0.02237         0.06033         0.03727
     1.64000        -0.08404         0.00667         0.06781         0.22917        -0.02187        -0.07681         0.05253
     1.65000         0.08889         0.00387         0.07622         0.27274        -0.01434        -0.07699         0.05520
     1.66000         0.09229         0.00083         0.08382         0.31309        -0.00681        -0.07477         0.05465
     1.67000         0.09464        -0.00226         0.09083         0.35085         0.00051        -0.07062         0.05283
     1.68000         0.09614        -0.00526         0.09731         0.38603         0.00764        -0.06476         0.05036
     1.69000         0.09700        -0.00810         0.10324         0.41851         0.01461        -0.05750         0.04747
     1.70000         0.09736        -0.01076         0.10862         0.44824         0.02148        -0.04896         0.03941
     1.72500         0.09666        -0.01657         0.11978         0.51122         0.03832        -0.02262         0.03118
     1.75000         0.09452        -0.02114         0.12787         0.55951         0.05487         0.01009         0.02352
     1.77500         0.09172        -0.02461         0.13342         0.59515         0.07135         0.04827         0.01638
     1.80000         0.08862        -0.02716         0.13659         0.61976         0.08780         0.09000         0.00997
     1.82500         0.08550        -0.02900         0.13792         0.63504         0.10436         0.13266         0.00429
     1.85000         0.08253        -0.02999         0.13800         0.64224         0.12108         0.17333        -0.00063
     1.87500         0.07976        -0.03087         0.13668         0.64257         0.13789         0.20987        -0.00468
     1.90000         0.07722        -0.03237         0.13496         0.63865         0.15507         0.24078        -0.00861
     1.92500         0.07474        -0.03250         0.13218         0.62881         0.17233         0.26791        -0.01205
     1.95000         0.07247        -0.03244         0.12892         0.61468         0.18965         0.29056        -0.01499
     1.97500         0.07033        -0.03219         0.12533         0.59705         0.20688         0.30900        -0.01757
     2.00000         0.06837        -0.03184         0.12147         0.57658         0.22403         0.32370        -0.01978
     2.02500         0.06650        -0.03137         0.11742         0.55375         0.24087         0.33479        -0.02165
     2.05000         0.06467        -0.03079         0.11320         0.52900         0.25722         0.34237        -0.02321
     2.07500         0.06293        -0.03016         0.10894         0.50273         0.27287         0.34644        -0.02442
     2.10000         0.06140        -0.02949         0.10472         0.47530         0.28771         0.34720        -0.02532
     2.12500         0.05990        -0.02872         0.10047         0.44718         0.30160         0.34519        -0.02594
     2.15000         0.05834        -0.02789         0.09614         0.41894         0.31439         0.34070        -0.02629
     2.17500         0.05673        -0.02705         0.09174         0.39065         0.32589         0.33375        -0.02640
     2.20000         0.05508        -0.02617         0.08727        -0.36290         0.33618         0.32491        -0.02597
     2.25000         0.05162        -0.02440         0.07817        -0.30940         0.35241         0.30238        -0.02477
     2.30000         0.04793        -0.02268         0.06888        -0.25959         0.36249         0.27527        -0.02298
     2.35000         0.04404        -0.02101         0.05944        -0.21493         0.36680         0.24641        -0.02075
     2.40000         0.04004        -0.01939         0.04998        -0.17580         0.36586         0.21761        -0.01830
     2.45000         0.03594        -0.01794         0.04066        -0.14215         0.35999         0.18978        -0.01567
     2.50000         0.03186        -0.01663         0.03166        -0.11380         0.35019         0.16383        -0.01305
     2.55000         0.02788        -0.01544         0.02321        -0.09031         0.33733         0.14009        -0.01056
     2.60000         0.02409        -0.01437         0.01554        -0.07114         0.32233         0.11870        -0.00826
     2.65000         0.02061        -0.01345         0.01126        -0.05567         0.30584         0.09963        -0.00622
     2.70000         0.01733        -0.01254         0.01638        -0.04331         0.28852         0.08273        -0.00445
     2.75000         0.01435        -0.01170         0.02011        -0.03352         0.27089         0.06781        -0.00295
     2.80000         0.01170        -0.01092         0.02269        -0.02582         0.25332         0.05468        -0.00172
     2.85000         0.00936        -0.01018         0.02436        -0.01982         0.23628         0.04318        -0.00072
     2.90000         0.00733        -0.00949         0.02542        -0.01515         0.21973         0.03305         0.00006
     2.95000         0.00558        -0.00883         0.02586        -0.01152         0.20386         0.02414         0.00066
     3.00000         0.00409        -0.00821        -0.02589        -0.00871         0.18878         0.01630         0.00111
     3.05000         0.00285        -0.00762        -0.02560        -0.00655         0.17458         0.00939         0.00142
     3.10000         0.00181        -0.00705        -0.02504        -0.00491         0.16127         0.00328         0.00164
     3.15000         0.00097        -0.00650        -0.02432        -0.00366         0.14880        -0.00217         0.00177
     3.20000         0.00028        -0.00598        -0.02347        -0.00271         0.13716        -0.00705         0.00196
     3.30000        -0.00055        -0.00487        -0.02144        -0.00135         0.11331        -0.01622         0.00189
     3.40000        -0.00111        -0.00404        -0.01942             nan             nan             nan         0.00175
     3.50000        -0.00141        -0.00331        -0.01574        -0.00030         0.07757        -0.02897         0.00158
     3.60000        -0.00148        -0.00268        -0.01453             nan             nan             nan         0.00142
     3.70000        -0.00143        -0.00214        -0.01333        -0.00002         0.04831        -0.03575         0.00128
     3.80000        -0.00130        -0.00170        -0.01215             nan             nan             nan         0.00116
     3.90000        -0.00111        -0.00132        -0.01103             nan             nan             nan         0.00108
     4.00000        -0.00088        -0.00102        -0.00999         0.00002         0.01548         0.03270         0.00105
     4.10000        -0.00061        -0.00077        -0.00909             nan             nan             nan         0.00110
     4.20000        -0.00025        -0.00056        -0.00825             nan             nan             nan         0.00122
     4.30000         0.00024        -0.00036        -0.00716        -0.00000        -0.00690         0.01921        -0.00120
     4.40000        -0.00061         0.00019         0.00552         0.00001         0.00970        -0.01193        -0.00101
     4.50000        -0.00066         0.00010         0.00426         0.00001        -0.00938        -0.00730        -0.00081
     4.60000        -0.00058         0.00006         0.00351         0.00001         0.00024        -0.00489        -0.00065
     4.70000        -0.00049         0.00004         0.00303         0.00001         0.00150        -0.00351        -0.00052
     4.80000        -0.00039         0.00003         0.00268         0.00001         0.00215        -0.00263        -0.00041
     4.90000        -0.00032         0.00002         0.00242         0.00001         0.00246        -0.00204        -0.00032
     5.00000        -0.00025         0.00002         0.00220         0.00001         0.00259        -0.00160        -0.00018
     5.25000        -0.00014         0.00001         0.00180         0.00001         0.00250        -0.00094        -0.00010
     5.50000        -0.00008         0.00000         0.00151         0.00001         0.00218        -0.00057        -0.00006
     5.75000        -0.00004         0.00000         0.00129         0.00001         0.00180        -0.00036        -0.00003
     6.00000        -0.00002        -0.00000         0.00110             nan             nan             nan        -0.00002
     6.25000        -0.00001        -0.00000         0.00096             nan             nan             nan        -0.00001
     6.50000        -0.00001        -0.00000         0.00083             nan             nan             nan        -0.00001
     6.75000         0.00000        -0.00000         0.00072             nan             nan             nan         0.00001
     7.00000         0.00000        -0.00000         0.00063             nan             nan             nan         0.00000
     7.25000         0.00000        -0.00000         0.00055             nan             nan             nan         0.00000
     7.50000        -0.00000        -0.00000         0.00049             nan             nan             nan         0.00000
     7.75000             nan             nan             nan             nan             nan             nan         0.00000
     8.00000             nan             nan             nan             nan             nan             nan         0.00000
     8.50000        -0.00000        -0.00000         0.00030             nan             nan             nan         0.00000
     9.00000        -0.00000             nan         0.00032             nan             nan             nan         0.00000
     9.50000        -0.00000         0.00000         0.00026             nan             nan             nan         0.00000
    10.00000         0.00000         0.00000         0.00022             nan             nan             nan         0.00000
    10.50000         0.00000         0.00000         0.00001             nan             nan             nan         0.00000
    11.00000         0.00000         0.00000         0.00001             nan             nan             nan         0.00000
    11.50000         0.00000        -0.00000         0.00001             nan             nan             nan         0.00000
    12.00000         0.00000        -0.00000         0.00001             nan             nan             nan         0.00000
    12.50000         0.00000        -0.00000         0.00001             nan             nan             nan         0.00000
    13.00000         0.00000             nan         0.00001             nan             nan             nan         0.00000
    14.00000         0.00000             nan         0.00001             nan             nan             nan         0.00000
    15.00000         0.00000        -0.00000         0.00000             nan             nan             nan         0.00000
    16.00000        -0.00000             nan         0.00000             nan             nan             nan         0.00000
    17.00000        -0.00000             nan         0.00000             nan             nan             nan         0.00000
    18.00000        -0.00000        -0.00000         0.00000             nan             nan             nan         0.00000
    19.00000        -0.00000        -0.00000         0.00000             nan             nan             nan         0.00000
    20.00000        -0.00000        -0.00000         0.00000             nan             nan             nan             nan

